Stellar Yields of Rotating First Stars. II. Pair Instability Supernovae and Comparison with Observations

Recent theory predicts that a first star is born with a massive initial mass of $\gtrsim$ 100 $M_\odot$. Pair instability supernova (PISN) is a common fate for such a massive star. Our final goal is to prove the existence of PISN and thus the high mass nature of the initial mass function in the early universe by conducting {\it abundance profiling}, in which properties of a hypothetical first star is constrained by metal-poor star abundances. In order to determine reliable and useful abundances, we investigate the PISN nucleosynthesis taking both rotating and non-rotating progenitors for the first time. We show that the initial and CO core mass ranges for PISNe depend on the envelope structures: non-magnetic rotating models developing inflated envelopes have a lower-shifted CO mass range of $\sim$ 70--125 $M_\odot$, while non-rotating and magnetic rotating models with deflated envelopes have a range of $\sim$ 80--135 $M_\odot$. However, we find no significant difference in explosive yields from rotating and non-rotating progenitors, except for large nitrogen production in non-magnetic rotating models. Furthermore, we conduct the first systematic comparison between theoretical yields and a large sample of metal-poor star abundances. We find that the predicted low [Na/Mg] $\sim$ $-1.5$ and high [Ca/Mg] $\sim$ $0.5$--$1.3$ abundance ratios are the most important to discriminate PISN signatures from normal metal-poor star abundances, and confirm that no currently observed metal-poor star matches with the PISN abundance. Extensive discussion on the non-detection is finally made.

==> ps2pdf.txt <==
#!/bin/sh

ps2pdf abundance-o00-fe.eps
ps2pdf abundance-o00.eps
ps2pdf abundance-o30n.eps
ps2pdf distevol_m160n.eps
ps2pdf distexp_m240_o00.eps
ps2pdf mpstars-Al-Ca.eps
ps2pdf mpstars-Al-Si.eps
ps2pdf mpstars-Na-Fe.eps
ps2pdf prog.eps
ps2pdf stars_BD-01_2582_o00.eps
ps2pdf stars_BS16085-0050_o00.eps
ps2pdf stars_BS16928-053_o00.eps
ps2pdf stars_CS22180-014_o00.eps
ps2pdf stars_CS22183-031_o00.eps
ps2pdf stars_CS22186-002_o00.eps
ps2pdf stars_CS22189-009_o00.eps
ps2pdf stars_CS22877-011_o00.eps
ps2pdf stars_CS22878-101_o00.eps
ps2pdf stars_CS22879-103_o00.eps
ps2pdf stars_CS22886-044_o00.eps
ps2pdf stars_CS22888-002_o00.eps
ps2pdf stars_CS22891-200_o00.eps
ps2pdf stars_CS22893-005_o00.eps
ps2pdf stars_CS22894-019_o00.eps
ps2pdf stars_CS22894-049_o00.eps
ps2pdf stars_CS22896-015_o00.eps
ps2pdf stars_CS22896-110_o00.eps
ps2pdf stars_CS22896-136_o00.eps
ps2pdf stars_CS22898-047_o00.eps
ps2pdf stars_CS22941-017_o00.eps
ps2pdf stars_CS22942-002_o00.eps
ps2pdf stars_CS22942-011_o00.eps
ps2pdf stars_CS22943-095_o00.eps
ps2pdf stars_CS22943-132_o00.eps
ps2pdf stars_CS22944-032_o00.eps
ps2pdf stars_CS22945-028_o00.eps
ps2pdf stars_CS22947-187_o00.eps
ps2pdf stars_CS22949-048_o00.eps
ps2pdf stars_CS22950-046_o00.eps
ps2pdf stars_CS22951-059_o00.eps
ps2pdf stars_CS22953-003_o00.eps
ps2pdf stars_CS22956-050_o00.eps
ps2pdf stars_CS22956-062_o00.eps
ps2pdf stars_CS22956-114_o00.eps
ps2pdf stars_CS22957-019_o00.eps
ps2pdf stars_CS22957-022_o00.eps
ps2pdf stars_CS22958-083_o00.eps
ps2pdf stars_CS22968-029_o00.eps
ps2pdf stars_CS29502-092_o00.eps
ps2pdf stars_CS29517-042_o00.eps
ps2pdf stars_CS30312-059_o00.eps
ps2pdf stars_CS30325-094_o00.eps
ps2pdf stars_CS30339-073_o00.eps
ps2pdf stars_G25-24_o00.eps
ps2pdf stars_HD110184_o00.eps
ps2pdf stars_HD126587_o00.eps
ps2pdf stars_HD175606_o00.eps
ps2pdf stars_HE0048-6408_o00.eps
ps2pdf stars_HE0056-3022_o00.eps
ps2pdf stars_HE0057-4541_o00.eps
ps2pdf stars_HE0105-6141_o00.eps
ps2pdf stars_HE0109-4510_o00.eps
ps2pdf stars_HE0302-3417A_o00.eps
ps2pdf stars_HE1320-2952_o00.eps
ps2pdf stars_HE2302-2154A_o00.eps
ps2pdf stars_SDSSJ0018-0939_o00.eps
ps2pdf stars_SDSSJ0825+1634_o00.eps
ps2pdf stars_SMSSJ0106-5244_o00.eps
ps2pdf stars_SMSSJ0224-5346_o00.eps
ps2pdf stars_SMSSJ0342-2842_o00.eps
ps2pdf stars_SMSSJ0617-6007_o00.eps
ps2pdf stars_SMSSJ0702-6004_o00.eps
ps2pdf stars_SMSSJ1358-1509_o00.eps
ps2pdf stars_SMSSJ1511-1821_o00.eps
ps2pdf stars_SMSSJ1750-4146_o00.eps
ps2pdf stars_SMSSJ1757-4548_o00.eps
ps2pdf stars_SMSSJ1832-3434_o00.eps
ps2pdf stars_SMSSJ1905-2149_o00.eps
ps2pdf stars_SMSSJ1944-7205_o00.eps
ps2pdf stars_SMSSJ2002-5331_o00.eps
ps2pdf stars_SMSSJ2158-6513_o00.eps
ps2pdf tmax_o00.eps
ps2pdf tmax_o30.eps
ps2pdf xdist_m160.eps

